The analytic dually flat space of the mixture family of two prescribed distinct Cauchy distributions

A smooth and strictly convex function on an open convex domain induces both (1) a Hessian manifold with respect to the standard flat Euclidean connection, and (2) a dually flat space of information geometry. We first review these constructions and illustrate how to instantiate them for (a) full regular exponential families from their partition functions, (b) regular homogeneous cones from their characteristic functions, and (c) mixture families from their Shannon negentropy functions. Although these structures can be explicitly built for many common examples of the first two classes, the differential entropy of a continuous statistical mixture with distinct prescribed density components sharing the same support is hitherto not known in closed form, hence forcing implementations of mixture family manifolds in practice using Monte Carlo sampling. In this work, we report a notable exception: The family of mixtures defined as the convex combination of two prescribed and distinct Cauchy distributions. As a byproduct, we report closed-form formula for the Jensen-Shannon divergence between two mixtures of two prescribed Cauchy components.

==> MixtureCauchy-maxima.txt <==
Cauchy(x,l,s) := (s/(%pi*((x-l)**2+s**2))); 

 assume(s>0);
load(nint);

assume(s1>0);
assume(s0>0);

/* polynomial in x**4 in den, x** in num */
m(x,theta):=(1-theta)*(s0/(%pi*((x-l0)**2+s0**2)))+theta*(s1/(%pi*((x-l1)**2+s1**2)));


 

KLCauchy(l0,s0,l1,s1,theta):=log(  ( (l0-l1)**2+(s0+s1)**2) / ( (1-theta)*(s0*s0+s1*s1+(l0-l1)**2) + 2*theta*s0*s1+2*sqrt(s0*s0*s1*s1+s0*s1*((s0-s1)**2+(l0-l1)**2)*theta*(1-theta)) ));
JSCauchy(l0,s0,l1,s1,theta):=(1-theta)*KLCauchy(l0,s0,l1,s1,theta) + theta*KLCauchy(l1,s1,l0,s0,1-theta);

ratsimp((1-theta)*KLCauchy(l0,s0,l1,s1,theta) + theta*KLCauchy(l1,s1,l0,s0,1-theta));
(%);


hCauchy(l,s):=log(4*%pi*s);
hmixCauchy(l0,s0,l1,s1,theta) :=   JSCauchy(l0,s0,l1,s1,theta)+((1-theta)*hCauchy(l0,s0)+theta*hCauchy(l1,s1))  ;
crossentropyCauchy(l0,s0,l1,s1,theta) := KLCauchy(l0,s0,l1,s1,theta)+hCauchy(l0,s0);
KLmix(l0,s0,l1,s1,theta1,theta2):=(1-theta1)*crossentropyCauchy(l0,s0,l1,s1,theta2)+theta1*crossentropyCauchy(l1,s1,l0,s0,1-theta2)-hmixCauchy(l0,s0,l1,s1,theta1);

DiffKLmix(l0,s0,l1,s1,theta1,theta2):=abs(KLmix(l0,s0,l1,s1,theta1,theta2)-KLmix(l0,s0,l1,s1,theta2,theta1));

float(DiffKLmix(0,1,100,5,0.5,0.9));


expand(-hmixCauchy(0,1,1,1,theta));
 

/* special example */

F(theta):=(-theta*log(5/(2*sqrt((-theta^2)+theta+1)+theta+2)))+theta*log(5/(2*sqrt((-theta^2)+theta+1)-theta+3))-log(5/(2*sqrt((-theta^2)+theta+1)-theta+3))-log(4*%pi);
eta(theta):=log((2*sqrt((-theta^2)+theta+1)+theta+2)/(2*sqrt((-theta^2)+theta+1)-theta+3));
theta(eta):=(5*exp(2*eta) + 2*sqrt(5)*sqrt(exp(3*eta) - 2*exp(2*eta)+exp(eta)) - 3*exp(eta))/(5*exp(2*eta)-6*exp(eta)+5);
Fdual(eta):=theta(eta)*eta-F(theta(eta));

plot2d(Fdual(eta),[eta,-1,1]);

t(theta):=2*sqrt(1+theta-theta*theta);

/* new */
F(theta):=theta*log((2*sqrt(1+theta-(theta*theta))+theta+2)/(2*sqrt(1+theta-(theta*theta))-theta+3)) + log((2*sqrt(1+theta-(theta*theta))-theta+3)/(20*%pi));
gradF(theta):=log((2*sqrt(1+theta-(theta*theta))+theta+2)/(2*sqrt(1+theta-(theta*theta))-theta+3));

BD(theta1,theta2):=F(theta1)-F(theta2)-(theta1-theta2)*gradF(theta2);
expand(F(theta1)-F(theta2)-(theta1-theta2)*gradF(theta2));

theta(eta):=(5*exp(2*eta) + 2*sqrt(5)*sqrt(exp(3*eta) - 2*exp(2*eta)+exp(eta)) - 3*exp(eta))/(5*exp(2*eta)-6*exp(eta)+5);
Fdual(eta):=theta(eta)*eta-F(theta(eta));
expand(theta(eta)*eta-F(theta(eta)));


theta(eta):=(5*exp(2*eta) + 2*sqrt(5)*sqrt(exp(3*eta) - 2*exp(2*eta)+exp(eta)) - 3*exp(eta))/(5*exp(2*eta)-6*exp(eta)+5);



F(theta):=(-theta*log(5/(2*sqrt((-theta^2)+theta+1)+theta+2)))+theta*log(5/(2*sqrt((-theta^2)+theta+1)-theta+3))-log(5/(2*sqrt((-theta^2)+theta+1)-theta+3))-log(4*%pi);
eta2theta(theta):=log((2*sqrt((-theta^2)+theta+1)+theta+2)/(2*sqrt((-theta^2)+theta+1)-theta+3));
theta2eta(eta):=(5*exp(2*eta) + 2*sqrt(5)*sqrt(exp(3*eta) - 2*exp(2*eta)+exp(eta)) - 3*exp(eta))/(5*exp(2*eta)-6*exp(eta)+5);
Fdual(eta):=theta2eta(eta)*eta-F(theta2eta(eta));

theta2eta(eta)*eta-F(theta2eta(eta));
expand(%);

theta2eta(theta)*eta-F(theta2eta(theta));
expand(%);
 

Fdual(theta2eta(theta));
expand(%);

G(theta):=Fdual(theta2eta(theta));


 



expand(-hmixCauchy(0,1,1,1,theta));
string(%);


%%%%%
F(theta):=theta *log 
\frac{2\sqrt{1+\theta-\theta^2}+\theta+2}{2\sqrt{1+\theta-\theta^2}-\theta+3}+\log\frac{2\sqrt{1+\theta-\theta^2}-\theta+3}{20\pi}

%%%%


expand(-hmixCauchy(l0,s0,l1,s1,theta));
string(%);



expand(hmixCauchy(l0,s0,l1,s1,theta));


expand(KLmix(l0,s0,l1,s1,theta1,theta2)-KLmix(l0,s0,l1,s1,theta2,theta1));


F:-hmixCauchy(0,1,1,1,theta);
eta:derivative(F,theta,1); 
ratsimp(%);


F:-hmixCauchy(0,1,0,2,theta);
eta:derivative(F,theta,1); 
ratsimp(%);



KLmix(l0,s0,l1,s1,theta1,theta2)-KLmix(l0,s0,l1,s1,theta2,theta1);
radcan(%);

logcontract(%);
exp(%);
ratsimp(%);



DiffKL(l0,s0,l1,s1,theta1,theta2):=KLmix(l0,s0,l1,s1,theta1,theta2)-KLmix(l0,s0,l1,s1,theta2,theta1);


float(DiffKL(0,1,1,1,0.2,0.8));

DiffKL(0,1,1,1,theta1,theta2);

KLmix(0,1,1,1,0.2,0.8);


float(DiffKL(0,1,1,1,theta1,theta2))

F:-hmixCauchy(0,1,1,1,theta);
g:derivative(F,theta,2); 
ratsimp(%);

dualF: crossentropyCauchy(0,1,1,1,theta);

eta:derivative(F,theta,1); 



BF(theta1,theta2):=-hmixCauchy(0,1,1,1,theta1)+hmixCauchy(0,1,1,1,theta2)-(theta1-theta2)*eta;

plot2d(F,[theta,0,1]);


solve([log ((2*sqrt(1+t-t*t)+t+2)/(2*sqrt(1+t-t*t)-t+3)) = eta],[t]);

solve((2*sqrt(1+t-t*t)+t+2)/(2*sqrt(1+t-t*t)-t+3)-eta,t);

(2*sqrt(1+t-t*t)+t+2)/(2*sqrt(1+t-t*t)-t+3)=exp(eta) solve for t


f(t):=(2*sqrt(1+t-t*t)+t+2)/(2*sqrt(1+t-t*t)-t+3);
radcan(%);

2\sqrt{1+\theta-\theta^2}+\theta+2}{2\sqrt{1+\theta-\theta^2}-\theta+3}


ratsimp(%);
plot2d(F(theta),[theta,0,1]);

float(hmixCauchy(0,1,1,1,0.5));


F(theta):=-hmixCauchy(l0,s0,l1,s1,theta);
derivative(F(theta),theta,1);  

ratsimp(%);

F(theta):=-hmixCauchy(l0,s0,l1,s1,theta);
logcontract(%);

hmixCauchy(0,1,0,s,theta);
ratsimp(%);
 

/* simplex example */
-hmixCauchy(0,1,1,1,theta);
ratsimp(%);
derivative(%,theta,1);
ratsimp(%);
 derivative(-hmixCauchy(0,1,1,1,theta),theta,2);

BF(theta1,theta2)=F(theta1)-F(theta2)-(theta1-theta2)*eta(theta2);
 
plot2d(-hmixCauchy(0,1,1,1,theta),[theta,0,1]);


hmixCauchy(1,s0,1,s1,theta);
ratsimp(%);
 


-hmixCauchy(0,1,2,3,theta);
ratsimp(%);

-hmixCauchy(l0,s0,l1,s1,theta);
ratsimp(%);



plot2d(-hmix(0,1,2,3,theta),[theta,0,1]);
derivative(-hmix(0,1,2,3,theta),theta,2);


/* binary negentropy */
f(theta):=(1-theta)*log(1-theta)+theta*log(theta);
derivative(f(theta),theta,2);



s(x,theta):=((1-theta)/(1+x**2))+(theta/(1+(x-1)**2));
ratsimp(%);

/*
log\left( \frac{(l_0 - l_1)^2 + (s_0+s_1)^2}{(1-\theta)(s_0^2 + s_1^2 +(l_0 - l_1)^2)+ 2\theta s_0 s_1 +
2\sqrt{s_0^2 s_1^2 + s_0 s_1 ((s_0-s_1)^2+(l_0 - l_1)^2)\theta (1-\theta)}}\right)
*/

The Cauchy entropy is $h[p_{l,s}]=\log(4\pi s)$~\cite{KLCauchy-2019}.

==> MixtureFamilyCauchy.txt <==
Cauchy(x,l,s) := (s/(%pi*((x-l)**2+s**2))); 

l1:-1; 
s1:1;

l2:1; 
s2:2;

m(theta,x):=((1-theta)*(s1/(%pi*((x-l1)**2+s1**2)))) + (theta*(s2/(%pi*((x-l2)**2+s2**2)))) ;  


 

plot2d([m(0,x),m(1,x),m(0.0,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend,  "Cauchy 1", "Cauchy 2","Cauchy Mixture θ=0"],
[style,  [lines,5,2],[lines,5,3],[lines,5,5]],  [pdf_file, "C:/Travail/CauchyMixture-00.pdf"]);

plot2d([m(0.2,x),m(1,x),m(0.0,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend,  "Cauchy 1", "Cauchy 2","Cauchy Mixture θ=0.2"],
[style,  [lines,5,2],[lines,5,3],[lines,5,5]],  [pdf_file, "C:/Travail/CauchyMixture-02.pdf"]);

plot2d([m(0.4,x),m(1,x),m(0.0,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend,  "Cauchy 1", "Cauchy 2","Cauchy Mixture θ=0.4"],
[style,  [lines,5,2],[lines,5,3],[lines,5,5]],  [pdf_file, "C:/Travail/CauchyMixture-04.pdf"]);

plot2d([m(0.6,x),m(1,x),m(0.0,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend,  "Cauchy 1", "Cauchy 2","Cauchy Mixture θ=0.6"],
[style,  [lines,5,2],[lines,5,3],[lines,5,5]],  [pdf_file, "C:/Travail/CauchyMixture-06.pdf"]);

plot2d([m(0.8,x),m(1,x),m(0.0,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend,  "Cauchy 1", "Cauchy 2","Cauchy Mixture θ=0.8"],
[style,  [lines,5,2],[lines,5,3],[lines,5,5]],  [pdf_file, "C:/Travail/CauchyMixture-08.pdf"]);

plot2d([m(1.0,x),m(1,x),m(0.0,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend,  "Cauchy 1", "Cauchy 2","Cauchy Mixture θ=1.0"],
[style,  [lines,5,2],[lines,5,3],[lines,5,5]],  [pdf_file, "C:/Travail/CauchyMixture-10.pdf"]);


/* PNG */

plot2d([m(0,x),m(0,x),m(1,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend,  "Cauchy Mixture θ=0", "Cauchy 0", "Cauchy 1"],
[style, [lines,5,5],[lines,5,5], [lines,5,2]],  [png_file, "C:/Travail/CauchyMixture-00.png"]);

plot2d([m(0.2,x),m(0,x),m(1,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend,  "Cauchy Mixture θ=0.2", "Cauchy 0", "Cauchy 1"],
[style,  [lines,5,3],[lines,5,5], [lines,5,2]],  [png_file, "C:/Travail/CauchyMixture-02.png"]);

plot2d([m(0.4,x),m(0,x),m(1,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend,  "Cauchy Mixture θ=0.4", "Cauchy 0", "Cauchy 1"],
[style, [lines,5,3],[lines,5,5], [lines,5,2]], [png_file, "C:/Travail/CauchyMixture-04.png"]);

plot2d([m(0.6,x),m(0,x),m(1,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend,  "Cauchy Mixture θ=0.6", "Cauchy 0", "Cauchy 1"],
[style,  [lines,5,3],[lines,5,5], [lines,5,2]],  [png_file, "C:/Travail/CauchyMixture-06.png"]);

plot2d([m(0.8,x),m(0,x),m(1,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend,  "Cauchy Mixture θ=0.8", "Cauchy 0", "Cauchy 1"],
[style,  [lines,5,3],[lines,5,5], [lines,5,2]], [png_file, "C:/Travail/CauchyMixture-08.png"]);

plot2d([m(1.0,x),m(0,x),m(1,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend,  "Cauchy Mixture θ=1", "Cauchy 0", "Cauchy 1"],
[style,  [lines,5,2],[lines,5,5], [lines,5,2]],  [png_file, "C:/Travail/CauchyMixture-10.png"]);






plot2d([m(0,x),m(1,x),m(1.0,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend,  "Cauchy 1", "Cauchy 2","Mixture of 2 Cauchy components"],
[style,  [lines,5,2],[lines,5,3],[lines,5,5]]);


plot2d([m(0.5,x),m(0,x),m(1,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend, "Mixture of 2 Cauchy components", "Cauchy 1", "Cauchy 2"],
[style, [lines,5,5], [lines,5,2],[lines,5,3]]);


integrate(1/(1+x**4),x,0,inf);


load(draw);
draw2d(
        delay     = 100,
        file_name = "c:/Travail/zzz.gif",
        terminal  = 'animated_gif,
        plot2d([m(0.2,x),m(0,x),m(1,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend, "Mixture of 2 Cauchy components", "Cauchy 1", "Cauchy 2"],
[style, [lines,5,5], [lines,5,2],[lines,5,3]]),
plot2d([m(0.4,x),m(0,x),m(1,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend, "Mixture of 2 Cauchy components", "Cauchy 1", "Cauchy 2"],
[style, [lines,5,5], [lines,5,2],[lines,5,3]]),
plot2d([m(0.6,x),m(0,x),m(1,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend, "Mixture of 2 Cauchy components", "Cauchy 1", "Cauchy 2"],
[style, [lines,5,5], [lines,5,2],[lines,5,3]]),
plot2d([m(0.8,x),m(0,x),m(1,x)] ,[x,-8,8], [y,0, 0.5], [xlabel,"x"], [ylabel,"m(x)"], 
[legend, "Mixture of 2 Cauchy components", "Cauchy 1", "Cauchy 2"],
[style, [lines,5,5], [lines,5,2],[lines,5,3]]));

